Spatially resolved observations of outflows in the radio loud AGN of UGC 8782

We use optical Integral Field Spectroscopy (IFU) to study the gas emission structure and kinematics in the inner 3.4$\times$4.9 kpc$^2$ region of the galaxy UGC 8782 (3C 293), host of a radio loud Active Galactic Nucleus (AGN). The observations were performed with the GMOS-IFU on the Gemini North telescope, resulting in a spatial resolution of $\sim725$ pc at the distance of the galaxy. While the stars present ordered rotation following the orientation of the large scale disc, the gas shows a disturbed kinematics. The emission-line profiles present two kinematic components: a narrow ($\sigma\lesssim200$ km s$^{-1}$) component associated with the gas in the disc of the galaxy and a broad ($\sigma\gtrsim200$ km s$^{-1}$) component produced by gas outflows. Emission-line ratio diagrams indicate that the gas in the disc is excited by the AGN radiation field, while the emission of the outflow includes additional contribution of shock excitation due to the interaction of the radio jet with the environment gas. Deviations from pure rotation, of up to 30 km s$^{-1}$, are observed in the disc component and likely produced by a previous merger event. The broad component is blueshifted by $\sim150-500$ km s$^{-1}$ relative to the systemic velocity of the galaxy in all locations. We construct radial profiles of the mass outflow rate and kinetic power of the ionized gas outflows, which have the maximum values at $\sim1$ kpc from the nucleus with peak values of $\dot{M}_{\rm out,\Delta R}=0.5\pm0.1$ M$_\odot$ yr$^{-1}$ and $\dot{K}_{\rm out,\Delta R} =$(6.8$\pm$1.1)$\times$10$^{41}$ erg s$^{-1}$. The kinetic coupling efficiency of these outflows is in the range of 1$-$3 per cent, indicating that they could be powerful enough to affect the star formation in the host galaxy as predicted by theoretical simulations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
